Probablistic Bigraphs

Bigraphs are a universal computational modelling formalism for the spatial and temporal evolution of a system in which entities can be added and removed. We extend bigraphs to probablistic bigraphs, and then again to action bigraphs, which include non-determinism and rewards. The extensions are implemented in the BigraphER toolkit and illustrated through examples of virus spread in computer networks and data harvesting in wireless sensor systems. BigraphER also supports the existing stochastic bigraphs extension of Krivine et al., and using BigraphER we give, for the first time, a direct implementation of the membrane budding model used to motivate stochastic bigraphs.

==> buffer-rewards.dat <==
BufferSize MinCost MaxCost
1 449.13 366.32 
2 427.25 321.35 
3 416.61 276.71 
4 414.61 240.74 
5 412.61 212.02 
6 410.61 188.33 
7 408.61 168.04 
8 406.62 150.76 


==> particles_1_1_1.dat <==
particles
4.779982964615724E-10
6.165839657236917E-9
5.351487953128009E-8
3.50859082172199E-7
1.8497719118911838E-6
8.152657114485537E-6
3.0836646470252074E-5
1.0198864091141987E-4
2.9907868623518823E-4
7.859116048126312E-4
0.001865987940753394
0.004029381152171737
0.007955114964029203
0.01442051884392221
0.024084841742175005
0.03716707276792945
0.053115130961919624
0.07042469953093619
0.08675934054972385
0.09942310800118559
0.10607370557992188
0.10542252697755995
0.09763726237096308
0.08427667968150623
0.06779033090818737
0.05079998158201732
0.03544612562927411
0.023012476618130794
0.013887651093942447
0.007781146671277738
0.004041782096896707
0.001942937797292022
8.62593762865212E-4
3.528288278255271E-4
1.3258727377596754E-4
4.562259500666975E-5
1.4318931036836825E-5
4.080429367041867E-6
1.0500540118147145E-6
2.424448820172645E-7
4.983196547585354E-8
9.030770870601149E-9
1.4257805796993026E-9
1.931210739678798E-10
2.1992257953652254E-11
2.047862104964774E-12
1.4974125078237416E-13
8.05993748003797E-15
2.79965683616505E-16
3.3122860542688095E-17


==> particles_1_1_2.dat <==
particles
2.2306261216066112E-13
4.874166807194452E-12
7.013738794351783E-11
7.46459270645339E-10
6.258563401025049E-9
4.300627545527807E-8
2.4883616042262496E-7
1.2362748530743804E-6
5.3523488591772585E-6
2.04260803796741E-5
6.934297700842734E-5
2.1096432449642383E-4
5.786843094585093E-4
0.0014384231698695257
0.0032536382447713418
0.006720779584229357
0.012715146848503526
0.022087668290441887
0.03530203248806531
0.0520005508621489
0.07069204780761378
0.08878810332079883
0.103112253074737
0.11078363119885289
0.11014934962223592
0.10135802623300631
0.08630352808327274
0.06796960883885436
0.0494800375954912
0.033264024354589854
0.020626730613868605
0.011780031244609962
0.006184834205864317
0.0029786489399149926
0.0013124348248600753
5.274089564890822E-4
1.9258306872015264E-4
6.361727236159158E-5
1.8911806355005685E-5
5.027380950870142E-6
1.1859327845865323E-6
2.459088783686171E-7
4.4292195789501255E-8
6.8250878456594365E-9
8.818191709969617E-10
9.292085934791732E-11
7.669452095953175E-12
4.647414993942975E-13
1.8065290342904003E-14
7.98422985584347E-15


==> particles_1_2_1.dat <==
particles
1.4547622204672899E-6
1.1555757960611298E-5
6.180626307442325E-5
2.5003843342831083E-4
8.149303209032852E-4
0.0022257754080134183
0.005232503291725605
0.010793208965580461
0.019817013088041152
0.032746392887944634
0.049123312297874255
0.06736124028828655
0.08490820708711799
0.09882615574126695
0.10660564063720873
0.1069013244674434
0.09989520875491958
0.0871610901275245
0.0711209949632086
0.05433710831776306
0.03890524252359674
0.026121516012043898
0.016452027060411333
0.009721136322285873
0.005388098784188138
0.002800406353907051
0.0013640216915304605
6.221353133082708E-4
2.654351243522796E-4
1.0579883305724697E-4
3.9334718932696686E-5
1.3615761764169648E-5
4.378618417518335E-6
1.3048563430911604E-6
3.592853524882878E-7
9.109154928384868E-8
2.1180687792303302E-8
4.495595807214258E-9
8.661915593543926E-10
1.5050635339971915E-10
2.3396849926094784E-11
3.22255030454881E-12
3.885274513821573E-13
4.0374914359846407E-14
3.543524279963782E-15
2.5543139668340737E-16
1.4521333081001117E-17
6.104311808716499E-19
1.671941203643168E-20
6.990776017954249E-22


==> prec-rewards.dat <==
WeightRec MinCost MaxCost
1 240.76 130.89 
2 321.68 181.83 
3 362.30 207.55 
4 386.71 223.02 
5 402.98 233.35 
6 414.61 240.74 
7 423.35 246.30 
8 430.15 250.62 

